A Fast, Strong, Topologically Meaningful and Fun Knot Invariant

In this paper we discuss a pair of polynomial knot invariants $\Theta=(\Delta,\theta)$ which is: * Theoretically and practically fast: $\Theta$ can be computed in polynomial time. We can compute it in full on random knots with over 300 crossings, and its evaluation at simple rational numbers on random knots with over 600 crossings. * Strong: Its separation power is much greater than the hyperbolic volume, the HOMFLY-PT polynomial and Khovanov homology (taken together) on knots with up to 15 crossings (while being computable on much larger knots). * Topologically meaningful: It gives a genus bound, and there are reasons to hope that it would do more. * Fun: Scroll to Figures 1.1-1.4, 3.1, and 6.2. $\Delta$ is merely the Alexander polynomial. $\theta$ is almost certainly equal to an invariant that was studied extensively by Ohtsuki, continuing Rozansky, Kricker, and Garoufalidis. Yet our formulas, proofs, and programs are much simpler and enable its computation even on very large knots.

==> figs/empty.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/empty.pdf}%
\end{picture}%
%
%  fig2dev_opts: -m 1.0 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(399,178)(361,109)
\end{picture}%

